Deceptive Logic Locking for Hardware Integrity Protection against Machine Learning Attacks

Logic locking has emerged as a prominent key-driven technique to protect the integrity of integrated circuits. However, novel machine-learning-based attacks have recently been introduced to challenge the security foundations of locking schemes. These attacks are able to recover a significant percentage of the key without having access to an activated circuit. This paper address this issue through two focal points. First, we present a theoretical model to test locking schemes for key-related structural leakage that can be exploited by machine learning. Second, based on the theoretical model, we introduce D-MUX: a deceptive multiplexer-based logic-locking scheme that is resilient against structure-exploiting machine learning attacks. Through the design of D-MUX, we uncover a major fallacy in existing multiplexer-based locking schemes in the form of a structural-analysis attack. Finally, an extensive cost evaluation of D-MUX is presented. To the best of our knowledge, D-MUX is the first machine-learning-resilient locking scheme capable of protecting against all known learning-based attacks. Hereby, the presented work offers a starting point for the design and evaluation of future-generation logic locking in the era of machine learning.

==> at_generalized_c1355.txt <==
0.7, 2.07
0.8, 1.63
0.9, 1.44
1.0, 1.36
1.1, 1.15
1.2, 1.00
1.3, 0.95
1.4, 0.88
1.5, 0.83
1.6, 0.78
1.7, 0.75
1.8, 0.73
1.9, 0.72
2.0, 0.70
2.1, 0.69
2.2, 0.69
2.3, 0.67
2.4, 0.66
2.5, 0.65
2.6, 0.64
2.7, 0.64
2.8, 0.63
2.9, 0.63
3.0, 0.61

==> at_optimized_c1355.txt <==
0.7, 1.41
0.8, 1.04
0.9, 0.84
1.0, 0.73
1.1, 0.66
1.2, 0.62
1.3, 0.58
1.4, 0.56
1.5, 0.54
1.6, 0.53
1.7, 0.52
1.8, 0.50
1.9, 0.49
2.0, 0.49
2.1, 0.47
2.2, 0.46
2.3, 0.45
2.4, 0.44
2.5, 0.44
2.6, 0.43
2.7, 0.43
2.8, 0.43
2.9, 0.43
3.0, 0.43

==> at_original_c1355.txt <==
0.4, 0.70
0.5, 0.44
0.6, 0.38
0.7, 0.35
0.8, 0.32
0.9, 0.30
1.0, 0.29
1.1, 0.29
1.2, 0.29
1.3, 0.29
1.4, 0.29
1.5, 0.29
1.6, 0.29
1.7, 0.29
1.8, 0.29
1.9, 0.29
2.0, 0.29
2.1, 0.29
2.2, 0.29
2.3, 0.29
2.4, 0.29
2.5, 0.29
2.6, 0.29
2.7, 0.29
2.8, 0.29
2.9, 0.29
3.0, 0.29

==> average_Acc.txt <==
0.0,40.19
0.06,6.0
0.12,0.0
0.19,0.0
0.25,0.0
0.31,0.0
0.38,0.0
0.44,0.0
0.5,0.0
0.56,0.0
0.62,0.0
0.69,0.0
0.75,0.0
0.81,0.0
0.88,0.0
0.94,0.0
1.0,0.0


==> average_AccGuessed.txt <==
0.0,53.5
0.06,15.99
0.12,0.21
0.19,0.0
0.25,0.0
0.31,0.0
0.38,0.0
0.44,0.0
0.5,0.0
0.56,0.0
0.62,0.0
0.69,0.0
0.75,0.0
0.81,0.0
0.88,0.0
0.94,0.0
1.0,0.0


==> average_AccGuessed_opt.txt <==
0.0,51.59
0.06,8.33
0.12,4.44
0.19,0.65
0.25,0.29
0.31,0.0
0.38,0.0
0.44,0.0
0.5,0.0
0.56,0.0
0.62,0.0
0.69,0.0
0.75,0.0
0.81,0.0
0.88,0.0
0.94,0.0
1.0,0.0


==> average_Acc_opt.txt <==
0.0,29.56
0.06,2.04
0.12,0.2
0.19,0.01
0.25,0.0
0.31,0.0
0.38,0.0
0.44,0.0
0.5,0.0
0.56,0.0
0.62,0.0
0.69,0.0
0.75,0.0
0.81,0.0
0.88,0.0
0.94,0.0
1.0,0.0


==> average_Prec.txt <==
0.0,65.07
0.06,94.53
0.12,99.98
0.19,99.99
0.25,99.99
0.31,99.99
0.38,99.99
0.44,99.99
0.5,100.0
0.56,100.0
0.62,100.0
0.69,100.0
0.75,100.0
0.81,100.0
0.88,100.0
0.94,100.0
1.0,100.0


==> average_Prec_opt.txt <==
0.0,70.12
0.06,97.53
0.12,99.51
0.19,99.78
0.25,99.81
0.31,99.86
0.38,99.91
0.44,99.94
0.5,99.97
0.56,99.98
0.62,99.98
0.69,99.99
0.75,99.99
0.81,99.99
0.88,99.99
0.94,100.0
1.0,100.0

